The MAVERIC Survey: Variable Jet-Accretion Coupling in Luminous Accreting Neutron Stars in Galactic Globular Clusters

Accreting neutron stars in low-mass X-ray binaries show outflows -- and sometimes jets -- in the general manner of accreting black holes. However, the quantitative link between the accretion flow (traced by X-rays) and outflows and/or jets (traced by radio emission) is much less well-understood for neutron stars than for black holes, other than the general observation that neutron stars are fainter in the radio at a given X-ray luminosity. We use data from the deep MAVERIC radio continuum survey of Galactic globular clusters for a systematic radio and X-ray study of six luminous (L_X > 10^34 erg/s) persistent neutron star X-ray binaries in our survey, as well as two other transient systems also captured by our data. We find that these neutron star X-ray binaries show an even larger range in radio luminosity than previously observed. In particular, in quiescence at L_X ~ 3x10^34 erg/s, the confirmed neutron star binary GRS 1747--312 in Terzan 6 sits near the upper envelope of the black hole radio/X-ray correlation, and the persistently accreting neutron star systems AC 211 (in M15) and X1850--087 (in NGC 6712) show unusual radio variability and luminous radio emission. We interpret AC 211 as an obscured "Z source" that is accreting at close to the Eddington limit, while the properties of X1850--087 are difficult to explain, and motivate future coordinated radio and X-ray observations. Overall, our results show that neutron stars do not follow a single relation between inflow and outflow, and confirm that their accretion dynamics are more complex than for black holes.

==> arash_notes.txt <==
Jay: In addition to the description of the X-ray analysis in Sec 2, i'd like a bit more info the discussion of each source about its spectral properties:

3.1: X-ray spectral info for 4U1820 (Gamma)
################################
##Arash: Spectrum is too complicated for a single PL fit. However it is clearly hard (gamma 1.3, red.chi2 ~ 2.0 for 59 D.O.F). absorbed thermal comptonization with blackbody seed photons fits a lot better and is the used model for the reported flux. Details below:

2014-07-19
========================================================================
Model TBabs<1>*cflux<2>*nthComp<3> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   TBabs      nH         10^22    0.116270     +/-  1.84276E-02
   2    2   cflux      Emin       keV      1.00000      frozen
   3    2   cflux      Emax       keV      10.0000      frozen
   4    2   cflux      lg10Flux   cgs      -8.01708     +/-  9.83417E-03
   5    3   nthComp    Gamma               1.57797      +/-  0.118280
   6    3   nthComp    kT_e       keV      6.02207      +/-  10.8682
   7    3   nthComp    kT_bb      keV      0.446254     +/-  2.10793E-02
   8    3   nthComp    inp_type   0/1      0.0          frozen
   9    3   nthComp    Redshift            0.0          frozen
  10    3   nthComp    norm                0.689920     frozen
________________________________________________________________________
Fit statistic : Chi-Squared =          61.41 using 62 PHA bins.
Test statistic : Chi-Squared =          61.41 using 62 PHA bins.
 Reduced chi-squared =          1.077 for     57 degrees of freedom
 Null hypothesis probability =   3.211328e-01
 Parameter   Confidence Range (2.706)
     1     0.087715     0.146178    (-0.028555,0.0299079)
     4     -8.02615       -8.009    (-0.00906855,0.00808478)
     5      1.45262      1.61843    (-0.125352,0.0404567)
***Warning: Parameter pegged at hard limit: 1000
     6      3.63047            0    (-2.3916,-6.02207)
     7     0.417536     0.473907    (-0.0287182,0.0276528)

2015-04-24
========================================================================
Model TBabs<1>*cflux<2>*nthComp<3> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   TBabs      nH         10^22    0.171709     +/-  0.149215     
   2    2   cflux      Emin       keV      1.00000      frozen
   3    2   cflux      Emax       keV      10.0000      frozen
   4    2   cflux      lg10Flux   cgs      -8.81346     +/-  4.51306E-02  
   5    3   nthComp    Gamma               1.65943      +/-  5.25370E-02  
   6    3   nthComp    kT_e       keV      3.47641      +/-  4.06009      
   7    3   nthComp    kT_bb      keV      0.134623     +/-  0.166147     
   8    3   nthComp    inp_type   0/1      0.0          frozen
   9    3   nthComp    Redshift            0.0          frozen
  10    3   nthComp    norm                0.246495     frozen
________________________________________________________________________
Fit statistic : Chi-Squared =          54.64 using 45 PHA bins.
Test statistic : Chi-Squared =          54.64 using 45 PHA bins.
 Reduced chi-squared =          1.366 for     40 degrees of freedom 
 Null hypothesis probability =   6.133861e-02
 Parameter   Confidence Range (2.706)
     1    0.0952293     0.229293    (-0.0764797,0.0575843)
     4     -8.85372     -8.78463    (-0.0402594,0.0288261)
     5      1.52716      1.71721    (-0.132266,0.0577803)
***Warning: Parameter pegged at hard limit: 1000
     6       2.0635            0    (-1.41291,-3.47641)
***Warning: Parameter pegged at hard limit: 0.001
     7            0     0.217737    (-0.134623,0.0831146)
################################


3.2.1: X-ray spectral info for X1850 (2014 Apr 6.1)
################################
## Arash: Spectrum well fit by a simple soft power-law (Gamma 2.3+/-0.2, unabs. flux=1.6+/-0.1 e-10 erg/s/cm2 in the 1-10 keV band). Spectrum quality is not too bad (despite what the low chi2 may suggest). This is further verified by the fact that results from a chi-squared analysis (below, spectrum to 50 counts per bin) is fully consistent with a w-stats analysis (spectrum binned to 1 background count per bin). 

Obs ID: 00031205008
Note: Parameter 5 (pegpwrlw norm) is power-law's unabsorbed flux in the 1-10 keV band in units of 1e-12 erg/s/cm2.

========================================================================
Model TBabs<1>*pegpwrlw<2> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   TBabs      nH         10^22    0.788717     +/-  7.93497E-02  
   2    2   pegpwrlw   PhoIndex            2.30223      +/-  0.128741     
   3    2   pegpwrlw   eMin       keV      1.00000      frozen
   4    2   pegpwrlw   eMax       keV      10.0000      frozen
   5    2   pegpwrlw   norm                164.381      +/-  7.62072      
________________________________________________________________________
Fit statistic : Chi-Squared =           9.20 using 19 PHA bins.
Test statistic : Chi-Squared =           9.20 using 19 PHA bins.
 Reduced chi-squared =          0.575 for     16 degrees of freedom 
 Null hypothesis probability =   9.050452e-01
XSPEC12>err 1,2,5
 Parameter   Confidence Range (2.706)
     1     0.663687     0.934502    (-0.12503,0.145786)
     2      2.09649       2.5246    (-0.205739,0.222363)
     5      151.966      177.113    (-12.4155,12.7316)
################################


3.2.2: rough estimate of time spent in outburst
################################
## Arash: 
Ok, this is a bit hard to do carefully. Data quality is low, sensitivity low, etc. Very roughly, if I just take RXTE data (longest coverage, highest sensitivity) and count how many times the source is confidently above the arbitrary threshold of ~2e36 erg/s (just based on the light curve), ~15% of data points are at least 1-sigma above this limit.
################################


3.3: X-ray spectral info for XB1832
################################
## Arash: As explained in section 2.3, XB~1832--330 is likely piled up in this observation and produced faint read-out streaks. Unfortunately the read-out streaks have a low signal-to-noise ratio and were not reliable for spectral analysis. Thus, we extracted spectrum from the source point-spread function and modeled the pileup using the model produced by \citet{Davis01}. 

For the pileup model, we froze the frame time to 0.4 (based on the sub-array mode used), maximum number of photons considered for pile up in a single frame (\texttt{max\_ph}) to 5, grade correction to 1, pile up psf fraction to 0.95, and left grade migration ($\alpha$) variable. 

Absorbed Nthcomp provides a rather good fit. Estimating unabsorbed flux is tricky due to pileup convolution model. I tried a few different ways (cflux, isolating model component, on both the streak and 0th order psf) and the value we have is the one that seems to be consistent among most methods (not all).

========================================================================
Model pileup<1>*TBabs<2>*nthComp<3> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   pileup     fr_time    s        0.400000     frozen
   2    1   pileup     max_ph              5.00000      frozen
   3    1   pileup     g0                  1.00000      frozen
   4    1   pileup     alpha               1.00000      +/-  7.33422E-02  
   5    1   pileup     psffrac             0.950000     frozen
   6    1   pileup     nregions   (scale)  1.00000      
   7    1   pileup     fracexpo   (scale)  1.00000      
   8    2   TBabs      nH         10^22    0.240229     +/-  3.21868E-02  
   9    3   nthComp    Gamma               1.61719      +/-  0.136902     
  10    3   nthComp    kT_e       keV      9.32992      +/-  39.6769      
  11    3   nthComp    kT_bb      keV      0.100000     frozen
  12    3   nthComp    inp_type   0/1      0.0          frozen
  13    3   nthComp    Redshift            0.0          frozen
  14    3   nthComp    norm                6.45829E-02  +/-  3.88366E-03  
________________________________________________________________________
Fit statistic : Chi-Squared =         199.29 using 191 PHA bins.
Test statistic : Chi-Squared =         199.29 using 191 PHA bins.
 Reduced chi-squared =         1.0714 for    186 degrees of freedom 
 Null hypothesis probability =   2.396509e-01
XSPEC12>err
 Parameter   Confidence Range (2.706)
***Warning: Parameter pegged at hard limit: 1
     4     0.962299            0    (-0.0377011,-1)
     8     0.203259     0.274107    (-0.0368759,0.0339717)
     9       1.5342       1.6815    (-0.0818464,0.0654464)
***Warning: Parameter pegged at hard limit: 1000
    10      3.50212            0    (-6.49548,-9.99761)
    14    0.0607318    0.0680395    (-0.0038361,0.00347159)

Parameters that hit the hard limit should be reported as lower/upper limits. E.g., parameter 4 (alpha - grade migration) should be reported as >0.96 and parameter 10 as kT_e > 3.5.
################################


3.4: We current say "soft state" ---true? Enough info?
################################
## Arash: We can probably expand a bit on it and make a it bit more cautious. E.g., Lx is ~1e37 erg/s in the 1-10 keV band, and spectrum is best fit with a diskbb+nthcomp, thus we conclude the source is likely in a soft state. 

BAT and MAXI data are crummy, but the BAT 70-month dataset indicates it can be detected when you stack monthly. I did that for both light curves and calculated hardness ratio. It is consistently soft around the time our observation was taken. 

Note for future: The light curves show a weird recent trend indicating the source has got harder... we should explore outside this paper.
################################



3.5: What's happening with the Swift flux here? Some issue with allowing a too large Gamma or NH range?
################################
## Arash: 
Data is bad. Fixing Gamma to 1.7 (typical LMXB at these Lx ranges, etc etc) gives a better constraint obviously (below), which translates to Fx ~ 5.5(-2.5/+4.2)e-12 erg/s/cm2 (even more crazy give the radio L).

Given the position of this source on the LrLx and the fact that it's edge-on, I'm a bit worried about these results and impact of intrinsic NH... But I'm not sure what we can do.
========================================================================
Model TBabs<1>*pegpwrlw<2> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   TBabs      nH         10^22    8.00213      +/-  4.46596      
   2    2   pegpwrlw   PhoIndex            1.70000      frozen
   3    2   pegpwrlw   eMin       keV      1.00000      frozen
   4    2   pegpwrlw   eMax       keV      10.0000      frozen
   5    2   pegpwrlw   norm                5.49512      +/-  2.41095      
________________________________________________________________________
Fit statistic : C-Statistic =          21.17 using 48 PHA bins and 46 degrees of freedom.
Test statistic : log(Anderson-Darling) =          -3.09 using 48 PHA bins.
XSPEC12>err 1,2,5
 Parameter   Confidence Range (2.706)
     1      3.94707      14.5215    (-4.05506,6.51939)
     5      2.99744      9.73364    (-2.49768,4.23852)


With NH frozen (prbably not great, edge-on systems show variable NH, also look at that gamma!):
========================================================================
Model TBabs<1>*pegpwrlw<2> Source No.: 1   Active/On
Model Model Component  Parameter  Unit     Value
 par  comp
   1    1   TBabs      nH         10^22    2.00000      frozen
   2    2   pegpwrlw   PhoIndex            0.362793     +/-  0.812856     
   3    2   pegpwrlw   eMin       keV      1.00000      frozen
   4    2   pegpwrlw   eMax       keV      10.0000      frozen
   5    2   pegpwrlw   norm                4.10836      +/-  1.81492      
________________________________________________________________________
Fit statistic  : C-Statistic                   24.23     using 48 bins.
Test statistic : log(Anderson-Darling)         -3.21     using 48 bins.
XSPEC12>err 2,5
 Parameter   Confidence Range (2.706)
     2    -0.719239      1.33688    (-1.08203,0.97409)
     5      2.23774      7.70857    (-1.87062,3.60021)



################################


3.6: For both AC 211 and M15 X-2, we reference the PL models of White and Angelini 2001---they give several fits. which ones are we using?
################################
## Arash: This is noted in the X-ray analysis notes column in the spreadsheet. For AC211, it's based on the PL fit (not the two-component model which is their best-fit), for X2 it is based on the best fit (I think PL?). 

Also, didn't you find a Swift dataset that was close to another observation and we analyzed that? I recall something in the Slack vaguely.
################################


Can you also remove the far right panel from the x1850 plot since we are not including new data in the paper? thank you 
################################
## Arash: Done, new file "n6712_all_lc2.pdf" added to the figures folder. I also make labels a bit larger.
################################

